Adaptive Client Selection with Personalization for Communication Efficient Federated Learning

Federated Learning (FL) is a distributed approach to collaboratively training machine learning models. FL requires a high level of communication between the devices and a central server, thus imposing several challenges, including communication bottlenecks and network scalability. This article introduces ACSP-FL (https://github.com/AllanMSouza/ACSP-FL), a solution to reduce the overall communication and computation costs for training a model in FL environments. ACSP-FL employs a client selection strategy that dynamically adapts the number of devices training the model and the number of rounds required to achieve convergence. Moreover, ACSP-FL enables model personalization to improve clients performance. A use case based on human activity recognition datasets aims to show the impact and benefits of ACSP-FL when compared to state-of-the-art approaches. Experimental evaluations show that ACSP-FL minimizes the overall communication and computation overheads to train a model and converges the system efficiently. In particular, ACSP-FL reduces communication up to 95% compared to literature approaches while providing good convergence even in scenarios where data is distributed differently, non-independent and identical way between client devices.

==> biography/01_author_bio.txt <==
{Allan M.\ de Souza} received his Ph.D.\ degree in computer science from University of Campinas, Brazil and University of Bern, Switzerland, in 2021. He also received his M.Sc degree in computer science from University of Campinas, in 2016. Currently, he is professor at University of Campinas and his research interests are in the field of machine learning, distributed systems and computer networks.

==> biography/02_author_bio.txt <==
{Filipe Maciel} is an Assistant Professor at the Federal University of Ceará at Russas with a bachelor's and master's degree in Computer Science from the State University of Ceará, having been a visiting student at Columbia University, NY. He is pursuing a Ph.D.\ in Computer Science from the University of Campinas, working on federated learning.

==> biography/03_author_bio.txt <==
{Joahannes B.\ D.\ {da Costa}} received his Ph.D.\ degree in Computer Science from the University of Campinas in 2023. He received his M.Sc.\ degree in Computer Science from the Federal University of Para (UFPA), Brazil, in 2018. Currently, he is a postdoctoral researcher at the University of Campinas, and his research interests lie in the field of machine learning, intelligent transportation systems, vehicular clouds, resource allocation, and task scheduling.

==> biography/04_author_bio.txt <==
{Luiz F. Bittencourt} is an Associate Professor at the University of Campinas, Brazil. Luiz was awarded with the IEEE ComSoc Latin America Young Professional Award in 2013. He acts on the organisation of several conferences in the cloud and edge computing topics, and in several technical program committees. He also serves as associate editor for the IEEE Cloud Computing Magazine, for the Computers and Electrical Engineering and the Internet of Things journals, for the Journal of Network and Systems Management, and for IEEE Networking Letters. His main interests are in resource management and scheduling in cloud, edge, and fog computing.

==> biography/05_author_bio.txt <==
{Eduardo Cerqueira} received the Ph.D.\ degree in informatics engineering from the University of Coimbra, Portugal, in 2008. He is currently an Associate Professor with the Faculty of Computer Engineering, Federal University of Para (UFPA), Brazil, and an Invited Researcher with the Network Research Laboratory, UCLA, USA, and the Centre for Informatics and Systems, University of Coimbra, Portugal. His publications include five edited books, five book chapters, four patents, and over than 230 articles in national/international refereed journals/conferences. His research interests include multimedia, future Internet, quality of experience, mobility, and ubiquitous computing. He has been serving as a guest editor for seven special issues of various peer-reviewed scholarly journals.

==> biography/06_author_bio.txt <==
{Antonio A.F. Loureiro} received the B.Sc.\ and M.Sc. degrees (1983 and 1987) in Computer Science from Universidade Federal de Minas Gerais (UFMG), Brazil, and the Ph.D.\ degree in Computer Science from The University of British Columbia, Canada (1995). He is currently a Full Professor with UFMG, where he leads the research group on mobile ad hoc networks. He was the recipient of the 2015 IEEE Ad Hoc and Sensor (AHSN) Technical Achievement Award. His main research areas include ad hoc networks, mobile computing, and distributed algorithms. In the last 20 years, he has published regularly in international conferences and journals related to those areas, and have also presented keynotes and tutorials at international conferences.

==> biography/07_author_bio.txt <==
{Leandro A. Villas} finished his doctoral degree in Computer Science at the Federal University of Minas, Brazil, in 2012. He had the doctoral thesis selected among the top 6 in the Brazilian Computer Society.
He was awarded the Excellence Research Award from PARADISE Laboratory - University of Ottawa. Currently, he is a CNPq researcher level 1D, Associate Professor of Computer Science at the Institute of Computing at the University of Campinas and coordinator of the Hub of Artificial Intelligence and Cognitive Architectures at Unicamp (\url{https://hiaac.unicamp.br/en/}). Dr.\ Villas has already published 80+ papers in international journals and 160+ in conferences. Nine of those papers received the best paper award in IEEE/ACM and SBC conferences. He was recently named among the Top 1\% Scientists with the most significant impact in the world, according to a study by Stanford University/Plos Biology.
